Real-Time Anomaly Detection in Data Centers for Log-based Predictive Maintenance using an Evolving Fuzzy-Rule-Based Approach

Detection of anomalous behaviors in data centers is crucial to predictive maintenance and data safety. With data centers, we mean any computer network that allows users to transmit and exchange data and information. In particular, we focus on the Tier-1 data center of the Italian Institute for Nuclear Physics (INFN), which supports the high-energy physics experiments at the Large Hadron Collider (LHC) in Geneva. The center provides resources and services needed for data processing, storage, analysis, and distribution. Log records in the data center is a stochastic and non-stationary phenomenon in nature. We propose a real-time approach to monitor and classify log records based on sliding time windows, and a time-varying evolving fuzzy-rule-based classification model. The most frequent log pattern according to a control chart is taken as the normal system status. We extract attributes from time windows to gradually develop and update an evolving Gaussian Fuzzy Classifier (eGFC) on the fly. The real-time anomaly monitoring system has to provide encouraging results in terms of accuracy, compactness, and real-time operation.

==> biblio.txt <==






@article{Skrjanc1,
author = {Škrjanc, Igor and Iglesias, José and Sanchis de Miguel, Araceli and Leite, Daniel and Lughofer, Edwin and Gomide, Fernando},
year = {2019},
month = {03},
pages = {},
title = {Evolving Fuzzy and Neuro-Fuzzy Approaches in Clustering, Regression, Identification, and Classification: A Survey},
volume = {490},
journal = {Information Sciences},
doi = {10.1016/j.ins.2019.03.060}
}

@article{Cordovil,
author = {Cordovil Júnior, Luiz Alberto and Coutinho, Pedro Henrique and Bessa, Iury and D'Angelo, Marcos and Palhares, Reinaldo},
year = {2019},
month = {08},
pages = {},
title = {Uncertain Data Modeling Based on Evolving Ellipsoidal Fuzzy Information Granules},
volume = {PP},
journal = {IEEE Transactions on Fuzzy Systems},
doi = {10.1109/TFUZZ.2019.2937052}
}

@article{Garcia,
author = {Garcia, Cristiano and Leite, Daniel},
year = {2019},
month = {08},
pages = {1-15},
title = {Incremental Missing-Data Imputation for Evolving Fuzzy Granular Prediction},
volume = {PP},
journal = {IEEE Transactions on Fuzzy Systems},
doi = {10.1109/TFUZZ.2019.2935688}
}

@article{Hyde,
author = {Hyde, Richard and Angelov, Plamen and Mackenzie, A.},
year = {2016},
month = {12},
pages = {1-41},
title = {Fully Online Clustering of Evolving Data Streams into Arbitrarily Shaped Clusters},
volume = {382},
journal = {Information Sciences},
doi = {10.1016/j.ins.2016.12.004}
}

@article{Venkatesan,
author = {Venkatesan, Rajasekar and Er, Meng and dave, mihika and Pratama, Mahardhika and Wu, Shiqian},
year = {2016},
month = {07},
pages = {303-315},
title = {A Novel Online Multi-label Classifier for High-Speed Streaming Data Applications},
journal = {Evolving Systems},
doi = {10.1007/s12530-016-9162-8}
}

@article{Angelov,
author = {Angelov, Plamen and Gu, Xiaowei},
year = {2018},
month = {06},
pages = {},
title = {Deep Rule-Based Classifier with Human-level Performance and Characteristics},
volume = {463-464},
journal = {Information Sciences},
doi = {10.1016/j.ins.2018.06.048}
}

@article{Pratama1,
author = {Pratama, Mahardhika and Lughofer, Edwin and lim, chee and Rahayu, Wenny and dillon, tharam and Budiyono, Agus},
year = {2016},
month = {07},
pages = {863-880},
title = {pClass+: A Novel Evolving Semi-Supervised Classifier},
volume = {19},
journal = {International Journal of Fuzzy Systems},
doi = {10.1007/s40815-016-0236-3}
}

@article{Leite10,
author = {Leite, Daniel and Ballini, Rosangela and Costa Jr, Pyramo and Gomide, Fernando},
year = {2012},
month = {06},
pages = {65-79},
title = {Evolving fuzzy granular modeling from nonstationary fuzzy data streams},
volume = {3},
journal = {Evolving Systems},
doi = {10.1007/s12530-012-9050-9}
}

@article{Leite11,
author={D. {Leite} and G. {Andonovski} and I. {Skrjanc} and F. {Gomide}},
journal={IEEE Transactions on Fuzzy Systems},
title={Optimal Rule-based Granular Systems from Data Streams},
year={2019},
volume={},
number={},
pages={},
doi={10.1109/TFUZZ.2019.2911493}
}

@book{Pedrycz,
author = {Pedrycz, Witold and Gomide, Fernando},
year = {1998},
month = {01},
pages = {},
title = {An Introduction to Fuzzy Sets: Analysis and Design},
isbn = {9780262281348},
doi = {10.7551/mitpress/3926.001.0001}
}

@article{Leite12,
author = {Leite, Daniel and Škrjanc, Igor},
year = {2019},
month = {07},
pages = {},
title = {Ensemble of Evolving Optimal Granular Experts, OWA Aggregation, and Time Series Prediction},
journal = {Information Sciences},
doi = {10.1016/j.ins.2019.07.053}
}

@inbook{Bargiela,
author = {Pedrycz, Witold},
year = {2000},
month = {01},
pages = {309-328},
title = {Granular Computing : An Introduction},
volume = {45},
doi = {10.1007/978-3-7908-1856-7_15}
}

@InProceedings{Yager,
author="Yager, Ronald R.",
editor="Kaynak, Okyay and Zadeh, Lotfi A. and T{\"u}rk{\c{s}}en, Burhan and Rudas, Imre J.",
title="Measures of Specificity",
booktitle="Computational Intelligence: Soft Computing and Fuzzy-Neuro Integration with Applications",
year="1998",
publisher="Springer Berlin Heidelberg",
address="Berlin, Heidelberg",
pages="94--113",
isbn="978-3-642-58930-0"
}

@article{Soares,
  title={Incremental Gaussian Granular Fuzzy Modeling Applied to Hurricane Track Forecasting},
  author={Eduardo A. Soares and Heloisa A. Camargo and Suzana J. Camargo and Daniel F. Leite},
  journal={2018 IEEE International Conference on Fuzzy Systems (FUZZ-IEEE)},
  year={2018},
  pages={1-8}
}

@article{schmidt2018predictive,
  title={Predictive Maintenance of Machine Tool Linear Axes: A Case from Manufacturing Industry},
  author={Schmidt et al., Bernard},
  journal={Procedia Manufacturing},
  volume={17},
  pages={118--125},
  year={2018},
  publisher={Elsevier}
}


%--------------------------------

\bibitem{1}
Herr, W; Muratori, B: \textit{\enquote{Concept of Luminosity}}, 2006, DOI: doi:10.5170/CERN-2006-002

\bibitem{2}
HEP Software Foundation:
\textit{\enquote{A Roadmap for HEP Software and Computing R&D for the 2020s}},
December 15, 2017,
DOI:"10.1007/s41781-018-0018-8"

\bibitem{3}
Giommi, L et al():
\textit{\enquote{Towards Predictive Maintenance with Machine Learning at the INFN-CNAF computing centre}},
International Symposium on Grids & Clouds 2019, ISGC2019,
31st March - 5th April, 2019.

\bibitem{4}
CERN:
\textit{\enquote{CMS The computing Project: technical design report}},
2005, 
CERN-LHCC-2005-023

\bibitem{5}
HL-LHC Project:\\ \texttt{https://home.cern/science/accelerators/high-luminosity-lhc}

\bibitem{6}
Bishop, C. M.:
\textit{\enquote{Pattern Recognition and Machine Learning}},
Springer, 2006,
ISBN 978-0-387-31073-2

\bibitem{7}
Najm, I. & Khalaf, Alaa & Lloret, Jaime & Bosch, Ignacio: \textit{Machine Learning Prediction Approach to Enhance Congestion Control in 5G IoT Environment}.
2006, DOI: 10.3390/electronics8060607

\bibitem{8}
Janardhanan, Deepak; Barrett, Enda: \textit{CPU Workload forecasting of Machines in Data Centers using LSTM Recurrent Neural Networks and ARIMA Models},
2018, DOI: 10.23919/ICITST.2017.8356346

\bibitem{9}
Jin, Shi; Chakrabarty, Krishnendu: \textit{Anomaly-Detection-Based Failure Prediction in a Core Router System}, 2016.

\bibitem{10}
The MONARC project: \texttt{https://monarc.web.cern.ch/MONARC/}

\bibitem{11}
CNAF: \texttt{https://www.cnaf.infn.it/}

\bibitem{12}
IBM General Parallel File System: \texttt{ibm.com/support/knowledgecenter/}

\bibitem{13}
Tivoli Storage Manager: \texttt{ibm.com/support/}


\bibitem{14}
The StoRM project:\texttt{https://italiangrid.github.io/storm/index.html}

\bibitem{15}
UNI EN 13306, 2003

\bibitem{16}
Trojan, Flavio; and Rui Marcal, F.M: \textit{Proposal of Maintenance-types Classification  to  Clarify  Maintenance Concepts  in  Production  and  Operations Management}, July 2017, DOI:10.15341/jbe(2155- 7950)/07.08.2017/005

\bibitem{17}
IEC60050, Chapter 191, \textit{Dependability and quality of service}.

\bibitem{18}
Hinds, Michael: \textit{\enquote{Preventive Maintenance}}, NY Times.

\bibitem{19}
Mobley, R, Keith: \textit{\enquote{An introduction to Predictive Maintenance}}, Butterworth-Heinemann. ISBN 978-0-7506-7531-4, 2002

\bibitem{20}
Chuan-Jun, Su; Quan Yon, Jorge A: \textit{Big Data preventive Maintenance for Hard Disk Failure Detection}, 2018, pp. 471:481. DOI:10.18178/ijiet.2018.8.7.1085

\bibitem{21}
 Mazumdar, Somnath; Kumar Anoop S.: \textit{Forecasting  Data  Center  Re-source  Usage:  An  Experimental  Comparison  with  Time-Series  Methods} .In: \textit{International  Conference  on  Soft  Computing  and  Pattern  Recognition}. Springer, pp. 151165, 2016.

\bibitem{22}
You-Luen Lee et al: \textit{DC-Prophet: Predicting Catastrophic Machine Failures in Data Centers}. In: \textit{Joint  European Conference  on  Machine  Learning  and Knowledge Discovery in Databases}. Springer. 2017

\bibitem{23}
InfluxDB v1.7 \texttt{https://docs.influxdata.com/influxdb/v1.7/}

\bibitem{24}
RSYSLOG \texttt{https://www.rsyslog.com/}

\bibitem{25}
Miccich\'e, Salvatore; Bonanno, Giovanni; Lillo, Fabrizio; Mantegna, Rosario N.: \textit{Volatility in Financial Markets: Stochastic Models and Empirical Results} In: Physica A, 314, pp 756-761, 2002, DOI: https://doi.org/10.1016/S0378-4371(02)01187-1Get

\bibitem{26}
Hinton, Jeffrey; Sejnowski, Terrence: \textit{Unsupervised Learning: Foundations of neural computation}, MIT Press, 1999, ISBN 978-0262581684.

\bibitem{27}
Filipovych, Roman; Resnick, Susan M.; Davatzikos, Christos: \textit{Semi-supervised Cluster Analysis of Imaging Data}, In: \textit{NeuroImage} 54(3), 2011, DOI:10.1016/j.neuroimage.2010.09.074

\bibitem{28}
Punj, Girish; Stewart, David W.: \textit{Cluster analysis in digital marketing: Review and suggestions of application.}, 1983

\bibitem{29}
Wilks, D, S: \textit{\enquote{Statistical Methods in the Atmospheric science}}, Academic Press, 1995

\bibitem{30}
Kaur, Sarbjeet; Kaur, Prabhjot: \textit{\enquote{Review of different types of anomalies and Anomaly detection techniques in Social Networks based on graphs}}, in : \textit{International Journal of Computer Trends and Technology (IJCTT)  Volume 47 Number 2 }, 2017

\bibitem{31}
Zimek, Arthur; Schubert, Erich: \textit{\enquote{Outlier Detection}}, In: \textit{Encyclopedia of DataBase Systems}, pp 1-5, Springer, 2017, DOI: https://doi.org/10.1007/978-1-4899-7993-3$_$0719-1

\bibitem{32}
Gutierrez Osuna, Ricardo: \textit{Pattern Recognition Course} \texttt{https://psi.engr.tamu.edu/courses/}

\bibitem{33}
Vapnik, N.V; Chervonenkis, A.Ya: \textit{On the uniform convergence of relative frequencies of events to thei probability}, In: \textit{Theory of Probability and its applications}, 1971.

\bibitem{34}
Cherkassky, V. and Mulier, F: \textit{Learning from Data: Concepts, Theory, and Methods.}. In:\textit{Wiley Interscience}, 1998.

\bibitem{35}
Muller et al: \textit{An Introduction to Kernel-Based Learning algorithms}. In: \textit{IEEE Transactions on Neural Networks} 12(2):181-201, February, 2001.

\bibitem{36}
Vapnik, Vladimir, N et al: \textit{A Training algorithm for optimal margin classifiers}, 1992.

\bibitem{37}
Karush, W: \textit{\enquote{Minima of functions of several variables with inequalities as side constraints}}, Master's thesis dissertation at University of Chicago, 1939.

\bibitem{38}
Kuhn, Harold W; Tucker, Albert W: \textit{\enquote{Nonlinear Programming}}, In: \textit{proceeding of second Berkeley Symposium}, pp 481-492, 1951.

\bibitem{39}
Cover, T.M: \textit{Geometrical and Statistical properties of systems of linear inequalities with applications in pattern recognition}, In: \textit{IEEE Transactions on Electronic Computers}, 1965.

\bibitem{40}
The SciKit Project: \texttt{https://scikit-learn.org/}.

\bibitem{41}
Global Grid User Support: \texttt{https://wiki.egi.eu/wiki/GGUS:Main$_$Page}

\bibitem{42}
Rossi Tisbeni S: \textit{Big Data Analytics towards Predictive Maintenance at INFN-CNAF}, \textit{Master Thesis}, 2019.
